ContextFact: Remembering Facts in Context for Long-Term Conversational Agents

Agents built on large language models must maintain continuity across repeated interactions with users. However, long-term conversations scatter facts across turns and sessions, making it difficult to retrieve the right evidence with enough context. Memory for such conversations must therefore preserve facts with their context while keeping evidence selectively accessible. We first study how memory construction and retrieval-unit boundaries affect answerability and evidence access. Reading the entire memory bank reveals gaps that cannot be resolved by retrieval selection alone, showing that some context must be preserved during memory construction. Adjacent-turn grouping improves evidence access at matched unique-turn budgets, while wider windows do not consistently help. This motivates keeping fact-specific context local while organizing cross-session evidence separately. We propose ContextFact, which links context-preserving fact memories with source-grounded entity representations. Within sessions, it gathers the context needed to interpret each fact. Across sessions, it aligns recurring referents and revisits the source dialogue to reconstruct coherent entity representations linked to the supporting facts. At query time, ContextFact retrieves fact and entity views, reranks them independently, and uses entity-linked expansion to surface related facts; complete entity representations then provide organized cross-session evidence. With Qwen3.5-27B as the backbone, ContextFact achieves state-of-the-art performance while using only $21\%$ of the evidence tokens consumed by the strongest evaluated baseline, obtaining $86.49\%$ overall judge accuracy on LoCoMo and $91.00\%$ on LongMemEval-S. Controlled ablations support context-preserving fact boundaries and source-grounded entity reconstruction, while entity readout improves multi-hop accuracy beyond adding more facts.

==> Appendix/construction_prompts/rendered/binding.txt <==
You are an expert in entity resolution and temporal memory organization.

# Task

For each new record, determine whether it refers to the same specific object,
person, project, activity, or occurrence as one of its candidate entities.

If so, add it to that entity and update the entity's name and description.
Otherwise, create a new entity from the record.

# Principles

1. Resolve the underlying referent

Compare names, distinguishing features, participants, ownership,
relationships, and temporal context. Candidate session times show when its
supporting information was discussed; occurrence times remain in the descriptions.

Different names may refer to the same thing, while similar descriptions may
refer to different things. An entity remains distinct from its participants,
products, tools, locations, associated events, and individual members of a
collection.

2. Distinguish continuity from a new referent

Use explicit references, conversational continuity, identifying details,
and temporal development.

Plans, work in progress, completion, and later feedback may be stages of one
persistent project or object. Interpret "new", "another", ordinals, changes
of participants or locations, and temporal differences according to whether
they indicate continuity or a distinct referent.

Keep separate occurrences of recurring activities distinct.

3. Do not confuse association with identity

A shared topic, owner, purpose, activity, or temporal proximity does not by
itself establish identity.

Prefer the candidate with the strongest identifying continuity. Recency may
support a compatible match but is not sufficient on its own. If the supplied
information cannot reliably identify one candidate, create a new entity at
the record's supported specificity.

4. Update the matched entity

Preserve the entity's specific identity while incorporating the new record.

Retain useful identifying details and distinct temporal stages, including
planned, ongoing, and completed states. Do not broaden the entity into a
general topic or collection.

Process records in input order. If multiple records bind to the same entity,
each later update must incorporate earlier updates from this response.


==> Appendix/construction_prompts/rendered/directory.txt <==
# Task

Build a hierarchical topic directory for the supplied entities from one conversation. The directory will support later joint review of their evidence.

# Organization

Start with broad aspects and introduce more specific subtopics where useful. Use at most MAX_TOPIC_DEPTH topic levels; branches may have different depths.

Keep possible duplicate entries and closely connected objects in the same specific branch, including a collection and its members, or an activity and its projects. Stop subdividing when the entities form a coherent review scope. Do not merge or rewrite entities.

Assign every supplied entity exactly once. Preserve its name and ID.

# Output

Return the complete hierarchy as JSON.

Each group has:

- name: A concise topic label.
- description: One sentence describing the scope of its descendants.
- entities: Exact supplied entity names.
- entity_ids: Corresponding IDs in the same order.
- children: Subgroups with the same structure.

A group contains either subgroups or entities:

- With subgroups, entities and entity_ids are empty.
- With entities, children is empty.

{ "groups": [ { "name": "...", "description": "...", "entities": [], "entity_ids": [], "children": [ { "name": "...", "description": "...", "entities": ["...", "..."], "entity_ids": ["E01", "E07"], "children": [] }, { "name": "...", "description": "...", "entities": ["...", "..."], "entity_ids": ["E02", "E11"], "children": [] } ] } ] }

# Input

MAX_TOPIC_DEPTH: 3

ENTITIES:

{ENTITIES}


==> Appendix/construction_prompts/rendered/joint_extract.txt <==
# Task
Convert one raw conversation session into a chronological list of context-preserving facts and a linked entity index in one output.

# Input
```text
CONVERSATION DATE: <date, including the weekday>

EVIDENCE:
D<session>:<turn> <Speaker>: <text> [IMG blip="<caption>" query="<query>"]
...
```
The `IMG` part is optional and belongs to the same source turn.

# Principles

1. **Identify and regroup core facts**
   - Read the whole session before forming any ContextFacts. First identify the core facts in the conversation; do not create one fact from each turn. A core fact is a specific event, action, state, plan, experience, preference, attribute, personal detail, belief, realization, decision, outcome, or change(*@\textemdash{}@*)not a broad topic or everything said about one participant.
   - For each new clause, decide whether it:
     (a) further develops an existing core fact by identifying, describing, explaining, clarifying, or evaluating that same fact; providing its circumstances, reasons, progress, outcome, or event-specific feelings; or directly reacting to it through encouragement, gratitude, agreement, or another immediate response; or
     (b) introduces another independently meaningful memory focus, such as a distinct occurrence, plan, state, habitual practice, preference, general belief, realization, decision, or lasting change that is not limited to describing or reacting to the current fact.
     Attach (a) to the ContextFact it supports. Create or resume a separate ContextFact for (b). Classifying a clause as supporting context does not permit omitting it or replacing its specific meaning with a broader summary.
   - After identifying the focuses, regroup non-adjacent clauses that belong to the same concrete fact. If one utterance reacts to one core fact and introduces or resumes another, divide it by meaning. One source turn may support multiple ContextFacts, and one ContextFact may use non-consecutive turns.

2. **Self-contained references and attribution**
   - Make each ContextFact understandable on its own by explicitly identifying the relevant people, objects, events, and activities when needed.
   - Resolve omitted subjects, pronouns, and vague references such as "this" or "that one" when their referents are clear. Pronouns may remain when the referent is explicit and unambiguous within the same ContextFact. If a reference cannot be resolved from the evidence, preserve the original wording rather than guessing.
   - Preserve participant roles and perspective. Every action, experience, feeling, belief, evaluation, and reaction must remain attributed to its original speaker or subject.

3. **Preserve the original expression**
   - Keep the original wording, tone, specific descriptions, intensifiers, negation, modality, and uncertainty as much as possible. Make only the grammatical changes needed for attribution, pronoun resolution, and readability. Never turn a plan into a completed action, a possibility into certainty, or one participant's statement into the other's experience.
   - Preserve specific actions, identifying details, quoted wording, and the scope of personal statements; do not replace them with broader activities, interpretations, or summaries.

4. **Remove non-memory-bearing content**
   - Omit greetings, farewells, filler, content-free acknowledgements, exact repetition, and routine closing remarks that add no substantive information. Preserve substantive personal and relationship information wherever it appears.
   - Interpret each answer together with the question it addresses. Preserve the target, requested attribute or relationship, and any comparison, contrast, negation, or time scope needed to retain the answer's meaning as a self-contained fact.
   - Omit purely information-seeking questions and the narration that they were asked, while retaining their answers and substantive factual content. State only what the exchange supports: an unconfirmed question premise or proposed alternative must not become an established fact.

5. **Image rule**
   `blip` provides a visual description of the shared photo; `query` is only the phrase used to search for it and may not match the photo.
   - Use a photo when it identifies or clarifies the concrete subject presented in its source turn, or when the surrounding conversation discusses it. Sharing a broad topic with the text is not sufficient. Omit generic, decorative, unrelated, or conflicting image information.
   - For a relevant photo, retain concrete visual features and any depicted wording explicitly provided in blip when they distinguish the subject or contribute to understanding the discussion. Integrate relevant visual information into the ContextFact for the pictured subject, using wording such as "shared a photo of ...". A photo alone does not require a separate ContextFact.
   - Use the conversation to establish personal attribution and factual connections. A visible feature or inscription does not by itself establish who owns or created the subject, or which real-world event it depicts. Use a query-only detail only when independently supported by the conversation and not contradicted by blip.

6. **Preserve dual-format time references**
   - Preserve time expressions in the format: relative time (absolute date or range), retaining the original precision.
   - If a time expression is clearly resolvable from the source context and session date but lacks an absolute value, append it. If an existing absolute value is clearly incorrect, correct it.

7. **Extract and link entities**
   - Extract specific, context-grounded entities from the raw session as retrieval entry points, including referents embedded in descriptions. Link each entity to all ContextFacts that provide substantive information about it.
   - Include people (excluding the speakers themselves), animals, places, organizations, works, objects, foods, recipes, projects, and events.
   - Do not extract either speaker as an entity. A speaker-related entry must identify a specific object, event, activity, or project associated with that speaker, not the person as a whole.
   - Use stated names or concise identifying labels, adding ownership or distinguishing context when needed. Keep each entry centered on one referent rather than a generic keyword, broad theme, or separate aspect of the same entity.

==> Appendix/construction_prompts/rendered/leaf.txt <==
You are an expert in entity resolution and conversational memory organization.

# Task

Reconstruct the referents represented by the supplied entity inventory
from the original evidence, then organize their information into concise,
aspect-based records.

Entities preserve independently retrievable subjects. Compactness applies
to their descriptions, not to minimizing the number of entities.

# Principles

1. Verify and correct the existing representation

Compare the supplied entity and member-record descriptions with their
associated dialogue before using them. Verify referents, speaker attribution,
ownership, relationships, status, and dates.

Correct claims introduced or distorted by earlier extraction and binding.
An error found only in a generated description is not an alternative
source account.

ContextFact titles guide evidence lookup. Use image descriptions with
their attribution; image queries are search cues.

2. Preserve supported referents

Represent each distinct, evidence-supported referent in the supplied
entities and member records as an output entity, separately or through
a confirmed same-referent merge.

Mentioning a referent in another entity's record, or listing its input ID
under that entity, does not preserve its identity.

Split mixed entries. Keep related objects and separate occurrences distinct,
while retaining stages of the same persistent referent within one entity.
Express unresolved references at the specificity supported by the dialogue.

3. Organize aspects without losing defining information

Reconstruct records around coherent aspects, combining repeated mentions
and complementary information. Preserve the relationships, circumstances,
motivations, and outcomes needed to identify and follow the subject.

Keep qualifiers that determine identity, event boundaries, counts, or
status explicit in the relevant records, even when the linked Facts retain
the full details. Preserve what each number or ordinal counts, along with
its subject and scope.

Related entities may describe a shared relationship from their respective
perspectives. Attach the unique supplied ContextFact IDs supporting each
record's account.

Give each entity a clear name and a concise summary consistent with its
corrected records and any material qualifications.

4. Distinguish development from conflicting accounts

Organize supported changes of state as development, distinguishing plans,
ongoing activities, and completed outcomes.

For differing source statements, first align the referent, property, and
scope. Preserve incompatible accounts briefly with their attribution or
reporting time, unless the dialogue explicitly resolves or corrects them.
A later statement alone does not establish either a real-world change
or a correction of the earlier statement.

Order events by supported occurrence time. When only reporting time is
known, describe when the information was reported rather than assigning
that date to the event or its beginning.


==> Appendix/evaluation_prompts/rendered/locomo_judge.txt <==

Your task is to label an answer to a question as 'CORRECT' or 'WRONG'.
You will be given the following data:
    (1) a question (posed by one user to another user),
    (2) a 'gold' (ground truth) answer,
    (3) a generated answer
which you will score as CORRECT/WRONG.

The point of the question is to ask about something one user should know
about the other user based on their prior conversations.
The generated answer might be much longer, but you should be generous
with your grading - as long as it touches on the same topic as the gold
answer, it should be counted as CORRECT.

For time related questions, the gold answer will be a specific date,
month, year, etc. The generated answer might be much longer or use
relative time references (like "last Tuesday" or "next month"), but you
should be generous with your grading - as long as it refers to the same
date or time period as the gold answer, it should be counted as CORRECT.


==> Appendix/evaluation_prompts/rendered/locomo_reader.txt <==
You are an intelligent memory assistant tasked with retrieving accurate
information from conversation memories.

# CONTEXT:
You have access to memories from a conversation between two speakers.
These memories contain timestamped information that may be relevant to
answering the question.

# INSTRUCTIONS:
1. Carefully analyze all provided memories
2. Pay special attention to the timestamps to determine the answer
3. If the question asks about a specific event or fact, look for direct
   evidence in the memories
4. If the memories contain contradictory information, prioritize the
   most recent memory
5. If there is a question about time references (like "last year", "two
   months ago", etc.), calculate the actual date based on the memory
   timestamp.
6. Always convert relative time references to specific dates, months, or
   years. Ignore the reference while answering the question.
7. Focus only on the content of the memories. Do not confuse character
   names mentioned in memories with the actual users who created those
   memories.
8. The answer should be less than 5-6 words.

# APPROACH (Think step by step):
1. First, examine all memories that contain information related to the
   question
2. Examine the timestamps and content of these memories carefully
3. Look for explicit mentions of dates, times, locations, or events that
   answer the question
4. If the answer requires calculation (e.g., converting relative time
   references), show your work
5. Formulate a precise, concise answer based solely on the evidence in
   the memories
6. Double-check that your answer directly addresses the question asked
7. Ensure your final answer is specific and avoids vague time references


==> Appendix/evaluation_prompts/rendered/longmemeval_judge.txt <==
# System message
You are an expert grader that determines if answers to questions match a
gold standard answer

# User message: Default: single-session-user, single-session-assistant, multi-session, and other question types
I will give you a question, a correct answer, and a response from a
model. Please answer yes if the response contains the correct answer.
Otherwise, answer no. If the response is equivalent to the correct
answer or contains all the intermediate steps to get the correct answer,
you should also answer yes. If the response only contains a subset of
the information required by the answer, answer no.

<QUESTION>
B: {question}
</QUESTION>
<CORRECT ANSWER>
{gold_answer}
</CORRECT ANSWER>
<RESPONSE>
A: {response}
</RESPONSE>

Please answer 'yes' or 'no':

# User message: Temporal reasoning
I will give you a question, a correct answer, and a response from a
model. Please answer yes if the response contains the correct answer.
Otherwise, answer no. If the response is equivalent to the correct
answer or contains all the intermediate steps to get the correct answer,
you should also answer yes. If the response only contains a subset of
the information required by the answer, answer no. In addition, do not
penalize off-by-one errors for the number of days. If the question asks
for the number of days/weeks/months, etc., and the model makes
off-by-one errors (e.g., predicting 19 days when the answer is 18), the
model's response is still correct.

<QUESTION>
B: {question}
</QUESTION>
<CORRECT ANSWER>
{gold_answer}
</CORRECT ANSWER>
<RESPONSE>
A: {response}
</RESPONSE>

Please answer 'yes' or 'no':

# User message: Knowledge update
I will give you a question, a correct answer, and a response from a
model. Please answer yes if the response contains the correct answer.
Otherwise, answer no. If the response contains some previous information
along with an updated answer, the response should be considered as
correct as long as the updated answer is the required answer.

<QUESTION>
B: {question}
</QUESTION>
<CORRECT ANSWER>
{gold_answer}
</CORRECT ANSWER>
<RESPONSE>
A: {response}
</RESPONSE>

Please answer 'yes' or 'no':

# User message: Single-session preference
I will give you a question, a rubric for desired personalized response,
and a response from a model. Please answer yes if the response satisfies
the desired response. Otherwise, answer no. The model does not need to
reflect all the points in the rubric. The response is correct as long as
it recalls and utilizes the user's personal information correctly.

<QUESTION>
B: {question}
</QUESTION>
<RUBRIC>
{gold_answer}
</RUBRIC>
<RESPONSE>
A: {response}
</RESPONSE>

Please answer 'yes' or 'no':


==> Appendix/evaluation_prompts/rendered/longmemeval_reader.txt <==
You are an intelligent Memory Assistant. Your task is to answer the user's question accurately by reasoning from conversational memories.

# TASK
Your are provided with a user's question and a set of timestamped memories.
You must synthesize information from the memories to provide a accurate and concise answer to the user's question.
This may require multi-hop reasoning, connecting dots across different memories, and performing time calculations when necessary.
If the memories do not contain sufficient information to answer the question, explicitly state that.

# GUIDELINES
1. **Answer Questions:** Answer questions accordingly to the memories provided.
2. **Chain-of-Thought:** Use a structured Chain-of-Thought approach to ensure no details are missed.
3. **Complete Entity Retention:** Always include full names, locations, brands, and other proper nouns as they appear in the memories. Never use generic terms like "a colleague" or "the company."
4. **Absolute Precision:** Retain all exact numbers, prices, dates (calculate relative ones), frequencies, and proper nouns.
5. **Multi-Hop Reasoning:** You must actively connect dots. If Memory A says "User works at Acme Corp" and Memory B says "Acme Corp announced layoffs," you must infer the user might be affected. Do not treat memories in isolation.
6. **Time Calculations:** Always calculate the actual dates from relative references.

# REASONING PROCESS (Think step-by-step):

Please follow the following Chain-of-Thought process step-by-step to ensure a comprehensive and accurate answer:

## STEP 1: EVIDENCE EXTRACTION
Identify all memories that contain information relevant to the question.
   - **Identify:** Quote the specific memory content and its timestamp.
   - **Extract Entities:** List all specific entities (People, Locations, Objects) found in these snippets.

## STEP 2: LOGICAL SYNTHESIS & MULTI-HOP REASONING
Analyze the evidence to establish connections and derive new insights.
- **Link:** Identify connections between different memories (e.g., "Memory 1 mentions X, Memory 2 links X to Y, therefore...").
- **Cross-reference:** Cross-reference entities appearing in multiple memories to uncover implicit relationships.
- **Infer:** Perform logical inferences where direct evidence is lacking but strongly suggested by the data.

## STEP 3: RESOLVE ENTITIES & TIME CALCULATIONS
Resolve any ambiguous reference to entities or timeframes to ensure clarity.
- **Resolve:** For any ambiguous entities (e.g., "the colleague," "the project"), clarify who/what they refer to based on context. For example, instead of "the project" specify "Project Phoenix"; instead of "a gift," specify "the birthday gift from Sarah" if that is clear from the memories.
- **Calculate Time:** For any relative time references (e.g., "last month," "in two weeks"), compute the absolute date based on the memory timestamp and the question date. For example, if a memory from 15 March 2023 mentions "tomorrow," then the date is 16 March 2023.

## STEP 4: REFUTATION OF CONTRADICTIONS
If conflicting information arises from different memories, identify and resolve these contradictions.
- **Identify Conflicts:** Highlight any discrepancies in the data (e.g., "Memory A states X, while Memory B states not X").
- **Resolution Strategy:** Determine which memory is more reliable based on recency, source credibility, or corroboration from other memories.
- **Resolve Conflicts:** Clearly state which information is accepted and which is discarded, along with the rationale.

## STEP 5: COMPLETENESS CHECK
Review your findings against the "Critical Requirements":
- Did I include all specific names (people, places, organizations)?
- Are all numbers and amounts exact?
- Did I convert all relative time references to specific dates?
- Is the answer derived strictly from the provided memories + logical inference?

## STEP 6: FINAL ANSWER
Provide the final, concise answer to the user.
- Write naturally but maintain high information density.
- Provide your final answer after "FINAL ANSWER:". The final answer should be concise yet include all necessary details.

---

**INPUT DATA:**

Memories:
{{ memories }}

Question: {{ question }}
Question Date: {{ question_date }}

**OUTPUT:**

